Non-Ground Congruence Closure

Congruence closure on ground equations is a well-established and efficient algorithm for deciding ground equalities. It constructs an explicit representation of ground equivalence classes based on a given set of input equations, allowing ground equalities to be decided by membership. In many applications, these ground equations originate from grounding non-ground equations. We propose an algorithm that directly computes a non-ground representation of ground congruence classes for non-ground equations. Our approach is sound and complete with respect to the corresponding ground congruence classes. Experimental results demonstrate that computing non-ground congruence classes often outperforms the classical ground congruence closure algorithm in efficiency.

==> comparisonclasses2-smt.txt <==
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/list1.smt2, 15, 1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set4.smt2, 3, 3
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/list2.smt2, 15, 1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set5.smt2, 516, 17
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set9.smt2, 516, 18
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set20.smt2, 516, 18
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set8.smt2, 516, 18
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set7.smt2, 516, 18
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set11.smt2, 516, 18
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set15.smt2, 497, 26
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set16.smt2, 497, 26
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set10.smt2, 1204, 24
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set12.smt2, 1204, 24
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set19.smt2, 1204, 24
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set13.smt2, 1204, 24
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set6.smt2, 1204, 24
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set14.smt2, 1204, 24
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set18.smt2, 1204, 24
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set17.smt2, 1179, 38
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.1412484.smt2, 7559, 1113
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.1020603.smt2, 66149, 4493
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.776553.smt2, 11551, 1859
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.651604.smt2, 7658, 784
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.813813.smt2, 771897, 27961
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.1372277.smt2, 277204, 12517
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.933730.smt2, 49143, 4668
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.919546.smt2, 42533, 12484
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.1114186.smt2, 20142, 5902
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.882073.smt2, 57069, 7784
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.1058798.smt2, 46513, 6046
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.599538.smt2, 128960, 6879
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.867117.smt2, 671744, 37381
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.806179.smt2, 223707, 13762
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.813462.smt2, 227052, 77977
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.1322704.smt2, 73412, 8949
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.609537.smt2, 98787, 10017
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.582034.smt2, 42471, 6833
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.569235.smt2, 146447, 17369
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.623522.smt2, 42270, 7013
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.800531.smt2, 12654, 994
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.562252.smt2, 193601, 33361
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.581747.smt2, 25889, 3065
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.807433.smt2, 26845, 1772
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.815463.smt2, 113412, 4348
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1178203.smt2, 11040, 4200
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1414475.smt2, 10605, 1494
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.624259.smt2, 52974, 11191
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1170236.smt2, 12978, 3125
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.696005.smt2, 6594, 2093
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.803156.smt2, 36677, 2009
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.598253.smt2, 2362, 525
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.731390.smt2, 18144, 4152
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1218012.smt2, 8075, 2394
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.704733.smt2, 781218, 90044
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.926296.smt2, 674423, 69257
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.1035245.smt2, 25040, 6052
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1302144.smt2, 9731, 3649
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.699027.smt2, 548, 249
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.910148.smt2, 59500, 16390
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768187.smt2, 158664, 45483
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768393.smt2, 124811, 38536
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1414080.smt2, 2520, 472
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.876587.smt2, 24199, 6626
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1201896.smt2, 548008, 71124
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.954931.smt2, 8210, 1569
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.942939.smt2, 42845, 7489
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1201724.smt2, 547798, 71110
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.695627.smt2, 105966, 11465
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.696164.smt2, 548, 249
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.963318.smt2, 15903, 3308
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.711399.smt2, 928314, 101162
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768383.smt2, 159133, 45357
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.746151.smt2, 29505, 11695
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.683612.smt2, 287175, 27054
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.929770.smt2, 4232, 1001
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.741533.smt2, 8271, 2110
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.684971.smt2, 27465, 3548
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768401.smt2, 158664, 45482
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.698861.smt2, 6594, 2093
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.717973.smt2, 288, 77
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.991834.smt2, 29387, 4976
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.865562.smt2, 602570, 13751
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.711480.smt2, 3777, 651
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.685203.smt2, 1044, 497
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768411.smt2, 124811, 38536
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.752173.smt2, 8249, 2740
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1218082.smt2, 32350, 5895
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.718080.smt2, 288, 77
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.731542.smt2, 18144, 4152
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1211973.smt2, 73000, 23744
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.691515.smt2, 292914, 31710
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1442043.smt2, 49174, 9864
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.684504.smt2, 17927, 2660
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768287.smt2, 158664, 45483
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.688699.smt2, 1044, 497
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.688460.smt2, 27465, 3548
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.701925.smt2, 12320, 3191
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768421.smt2, 158845, 45485
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.802748.smt2, 112140, 4276
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.721476.smt2, 11241, 2106
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.698476.smt2, 89318, 10217
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.901656.smt2, 35730, 7702
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.701781.smt2, 96510, 18571
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.692141.smt2, 24904, 5965
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.598357.smt2, 3857, 877
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1309928.smt2, 5247, 681
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.907764.smt2, 55125, 17996
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.704825.smt2, 536343, 69825
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.687986.smt2, 39899, 4564
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.691615.smt2, 20118, 3731
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.691959.smt2, 402020, 39247
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.892671.smt2, 30144, 3328
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.687087.smt2, 287175, 27054
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.552859.smt2, 61698, 12108
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.734512.smt2, 64920, 9251
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.699428.smt2, 17214, 4998
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.894174.smt2, 141922, 25904
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.711624.smt2, 35775, 10323
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822558.smt2, 72465, 26248
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.659278.smt2, 26864, 9114
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.908344.smt2, 8808, 1400
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.700066.smt2, 21885, 3516
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.696576.smt2, 21885, 3516
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.696887.smt2, 24399, 1280
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.911849.smt2, 48193, 3534
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.551187.smt2, 3930, 1750
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822512.smt2, 72565, 26268
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.915673.smt2, 38662, 3964
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.603538.smt2, 25599, 12002
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.585395.smt2, 4031, 1123
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.700371.smt2, 24399, 1280
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.695935.smt2, 17214, 4998
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.879082.smt2, 86646, 16807
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.591457.smt2, 3326, 430
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.635705.smt2, 21152, 8826
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822895.smt2, 52866, 21044
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.581740.smt2, 30753, 5917
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.811979.smt2, 25038, 3932
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.555113.smt2, 4156, 1635
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822470.smt2, 72465, 26248
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.692345.smt2, 7127, 1843
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.618004.smt2, 42699, 4801
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.892727.smt2, 30144, 3328
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.694777.smt2, 15268, 2732
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.684275.smt2, 26864, 9114
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.613631.smt2, 304, 112
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.911730.smt2, 43334, 3182
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.613795.smt2, 304, 112
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.698233.smt2, 17214, 4998
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.591301.smt2, 9012, 813
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.582540.smt2, 11470, 1896
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.902122.smt2, 34342, 5852
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822720.smt2, 52866, 21044
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.585821.smt2, 6150, 673
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.901248.smt2, 129486, 24731
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822534.smt2, 72510, 26262
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.551517.smt2, 4971, 1274
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822490.smt2, 72465, 26248
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822289.smt2, 72465, 26248
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.915729.smt2, 38662, 3964
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.588197.smt2, 69052, 4240
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.580329.smt2, 6862, 1455
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.582890.smt2, 10272, 1793
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822041.smt2, 45049, 15988
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.909033.smt2, 3402, 1021
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.876833.smt2, 86646, 16807
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.618166.smt2, 43923, 6786
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1116374.smt2, 1309, 199
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.626085.smt2, 67614, 14444
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1113599.smt2, 1110, 183
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.966336.smt2, 2739, 413
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.690125.smt2, 6820, 1054
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.760436.smt2, 51593, 15213
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.626295.smt2, 302018, 26308
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1171060.smt2, 35410, 4953
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/z3.721826.smt2, 49980, 9012
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.999228.smt2, 3736, 547
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.834137.smt2, 2744, 583
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.998641.smt2, 306240, 13439
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.982844.smt2, 305399, 13382
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.905995.smt2, 6759, 1190
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.642123.smt2, 302018, 26308
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.653360.smt2, 20888, 4838
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1068690.smt2, 516, 92
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.609060.smt2, 11460, 1020
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.562359.smt2, 71520, 5101
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.556361.smt2, 3242, 2041
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.801226.smt2, 400, 117
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.663809.smt2, 2835, 660
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.909226.smt2, 19052, 1426
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.775979.smt2, 36432, 5913
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.608797.smt2, 32318, 2042
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1177430.smt2, 3049, 361
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.630466.smt2, 24150, 6123
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.688334.smt2, 46300, 6973
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1020552.smt2, 1089, 202
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1170876.smt2, 30579, 4269
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1117002.smt2, 4228, 571
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1113752.smt2, 4804, 663
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.968096.smt2, 15520, 2337
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.728215.smt2, 27188, 2915
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1113647.smt2, 93480, 20838
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1067668.smt2, 89088, 9821
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.800999.smt2, 162, 43
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.679529.smt2, 49152, 5531
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.619948.smt2, 6820, 1054
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1020907.smt2, 4456, 893
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.556043.smt2, 3242, 2041
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.897425.smt2, 2547, 553
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.816430.smt2, 3640, 660
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.954879.smt2, 3228, 463
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.936401.smt2, 698, 112
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.982646.smt2, 523885, 21092
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.575173.smt2, 2675, 544
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1046209.smt2, 1660, 212
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.557001.smt2, 5793, 4591
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.986404.smt2, 292600, 13220
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.749073.smt2, 46092, 3775
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1172529.smt2, 2223, 485
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.906117.smt2, 2248, 540
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.587354.smt2, 268750, 32308
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1171244.smt2, 9950, 1528
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.652732.smt2, 20888, 4838
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1153118.smt2, 3624, 513
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.989773.smt2, 523885, 21092
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.928616.smt2, 3256, 583
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.631037.smt2, 2450, 417
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.816121.smt2, 756, 151
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1199233.smt2, 52426, 9001
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.901817.smt2, 4023, 758
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1237786.smt2, 325092, 50901
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.718896.smt2, 99800, 12870
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.775806.smt2, 26056, 4226
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.615550.smt2, 46282, 6846
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.623692.smt2, 34188, 2076
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.556684.smt2, 8964, 5432
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.940235.smt2, 1857, 258
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1020858.smt2, 1089, 202
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.734002.smt2, 31449, 3130
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1020880.smt2, 791, 162
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.993850.smt2, 1856, 422
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.828950.smt2, 3318, 902
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1116660.smt2, 14110, 2219
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1149951.smt2, 5504, 729
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.664329.smt2, 2058, 490
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.998442.smt2, 500279, 20421
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1063074.smt2, 707, 183
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1116572.smt2, 1309, 199
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.602059.smt2, 3242, 2044
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.775629.smt2, 26056, 4226
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.946488.smt2, 1630, 231
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.684053.smt2, 43923, 6786
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1072485.smt2, 1282, 188
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1171042.smt2, 30579, 4269
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.833850.smt2, 22464, 2782
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1020827.smt2, 1089, 202
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1113729.smt2, 14110, 2219
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.989972.smt2, 305399, 13382
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.685844.smt2, 6820, 1054
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.557321.smt2, 5793, 4591
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1173042.smt2, 3242, 2044
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.623962.smt2, 12650, 1062
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.954699.smt2, 4068, 519
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1071655.smt2, 103350, 10533
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1053625.smt2, 17220, 2587
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.667663.smt2, 18522, 4737
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.653907.smt2, 20888, 4838
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.743018.smt2, 27188, 5701
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1113392.smt2, 1110, 183
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/z3.721461.smt2, 27529, 3972
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.668163.smt2, 18522, 4737
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.613173.smt2, 7984, 804
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.605093.smt2, 3242, 2044
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.986202.smt2, 503580, 20932
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.664427.smt2, 2835, 660
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.674307.smt2, 30597, 7124
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.616068.smt2, 15480, 4236
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.667814.smt2, 915, 253
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.665845.smt2, 286, 92
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.674591.smt2, 4266, 832
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1050896.smt2, 5973, 924
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.709540.smt2, 11999, 4871
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.810457.smt2, 3720, 1641
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.597222.smt2, 148, 67
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.663883.smt2, 16078, 1207
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.651451.smt2, 242, 86
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1116592.smt2, 127602, 25337
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.738363.smt2, 4655, 701
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1238071.smt2, 216430, 39671
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.741509.smt2, 45793, 4404
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.818657.smt2, 2560, 482
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1171083.smt2, 19690, 2868
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.631268.smt2, 603, 202
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.596948.smt2, 223, 52
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.691466.smt2, 19662, 5713
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.617101.smt2, 301, 61
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661390.smt2, 2352, 292
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.761957.smt2, 125994, 22397
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.589631.smt2, 410, 78
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.633554.smt2, 22092, 3643
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661364.smt2, 2352, 292
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.818924.smt2, 24588, 1693
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.824249.smt2, 25992, 5836
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.606110.smt2, 756, 123
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.818858.smt2, 22146, 3223
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.616970.smt2, 301, 62
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661456.smt2, 2352, 292
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.673275.smt2, 49980, 19180
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.631396.smt2, 752, 227
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.591822.smt2, 4447, 548
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.605976.smt2, 752, 122
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.651519.smt2, 318, 95
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661137.smt2, 2756, 316
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661014.smt2, 403096, 48911
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.663922.smt2, 9675, 921
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.613896.smt2, 22720, 5828
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.757333.smt2, 38240, 2107
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.603470.smt2, 181, 42
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.744882.smt2, 26192, 1459
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.630528.smt2, 23685, 6370
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.738828.smt2, 32613, 1944
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.738684.smt2, 39747, 2275
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.797131.smt2, 10650, 2971
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.655988.smt2, 17596, 1264
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.592016.smt2, 63373, 11476
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.665907.smt2, 318, 95
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.594402.smt2, 915, 251
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.596537.smt2, 235, 99
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.815651.smt2, 8951, 1535
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.680877.smt2, 1980, 522
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.625043.smt2, 1399, 379
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.589320.smt2, 616, 108
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.644835.smt2, 144530, 13001
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.715856.smt2, 11046, 1646
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.610094.smt2, 26068, 2446
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661376.smt2, 2352, 292
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.612429.smt2, 14798, 1676
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.618437.smt2, 2480, 783
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.667915.smt2, 1012, 265
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.715617.smt2, 9958, 1561
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.649425.smt2, 200, 78
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.612560.smt2, 14958, 1680
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.603598.smt2, 182, 42
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.648732.smt2, 59039, 11885
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.681907.smt2, 78645, 15128
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.654008.smt2, 14392, 2822
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.792865.smt2, 4080, 3528
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.901559.smt2, 44394, 4625
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.726568.smt2, 397584, 48655
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.659666.smt2, 18354, 1940
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.728141.smt2, 7685, 1021
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.625171.smt2, 1670, 216
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.594530.smt2, 1094, 144
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.715927.smt2, 8262, 697
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.742991.smt2, 573516, 62054
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661254.smt2, 2352, 292
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.659693.smt2, 19190, 2030
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.649496.smt2, 269, 87
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.618248.smt2, 8700, 656
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.633143.smt2, 12660, 4579
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.633407.smt2, 12700, 4618
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.829230.smt2, 14533, 2914
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/uf.791985.smt2, 93726, 19826
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.611586.smt2, 28363, 2063
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.748428.smt2, 93855, 6977
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/uf.624052.smt2, 86050, 18254
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.828874.smt2, 14366, 2901
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.650496.smt2, 40688, 3975
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.779139.smt2, 7144, 650
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.592411.smt2, 1124, 181
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.589172.smt2, 1124, 181
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.618057.smt2, 44452, 12301
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.678332.smt2, 4517, 454
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.599737.smt2, 59365, 3718
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/uf.570239.smt2, 30877, 4911
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.791692.smt2, 93807, 19834
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.654800.smt2, 40688, 3975
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.590108.smt2, 3088, 1498
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/z3.725873.smt2, 2320, 941
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.613881.smt2, 10488, 1475
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/z3.727181.smt2, 1729, 783
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.786363.smt2, 3838, 582
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.811467.smt2, 23220, 2863
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/z3.726293.smt2, 1729, 783
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.727701.smt2, 2320, 941
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.717490.smt2, 2320, 941
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.831436.smt2, 4684, 928
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.581429.smt2, 119491, 34603
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.693005.smt2, 35649, 7613
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.575313.smt2, 220358, 28990
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.686801.smt2, 2860, 693
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.681993.smt2, 4781, 1278
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.576577.smt2, 905, 161
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.657312.smt2, 66249, 40045
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.724800.smt2, 1729, 783
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.736707.smt2, 3015, 592
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.572477.smt2, 121220, 16273
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.605935.smt2, 10488, 1475
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/z3.726701.smt2, 1260, 648
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.723857.smt2, 2320, 941
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.618663.smt2, 532, 522
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.789846.smt2, 32528, 5887
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/z3.726718.smt2, 1729, 783
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.712064.smt2, 1536, 667
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.726675.smt2, 1729, 783
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.735239.smt2, 3015, 592
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.718486.smt2, 2320, 941
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.761827.smt2, 791, 324
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.593655.smt2, 2656, 1336
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.710903.smt2, 2970, 914
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.580893.smt2, 116774, 30097
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.584674.smt2, 118598, 30361
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.588787.smt2, 120536, 32322
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.571990.smt2, 155080, 28573
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.598825.smt2, 10680, 1712
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.661809.smt2, 18792, 4756
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.678990.smt2, 11568, 1636
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.598602.smt2, 52395, 11944
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.933436.smt2, 51696, 15309
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.783379.smt2, 15621, 1190
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804735.smt2, 20507, 2438
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.802712.smt2, 32102, 1893
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.827995.smt2, 2730, 542
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.827831.smt2, 2730, 542
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.830653.smt2, 60942, 2810
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.785309.smt2, 833, 171
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.608644.smt2, 26109, 5717
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.909724.smt2, 14805, 1126
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.785217.smt2, 833, 171
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.678944.smt2, 28628, 3342
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.765012.smt2, 38644, 4486
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.688308.smt2, 119555, 6040
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.740127.smt2, 26358, 3044
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.1157409.smt2, 20883, 2323
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.902579.smt2, 6630, 608
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.998458.smt2, 145332, 19767
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.783239.smt2, 100749, 5478
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.787822.smt2, 6024, 1060
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804671.smt2, 20507, 2438
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.626329.smt2, 23097, 1376
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804607.smt2, 20507, 2438
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.601051.smt2, 23097, 1376
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.785353.smt2, 899, 179
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.654832.smt2, 2056, 253
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.890192.smt2, 72224, 16896
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.684764.smt2, 133548, 5188
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.877883.smt2, 15938, 2179
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/smtlib.1255501.smt2, 481, 148
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.764740.smt2, 43471, 3981
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/smtlib.984268.smt2, 1463, 255
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.785399.smt2, 7413, 1334
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.705934.smt2, 24759, 2883
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.628767.smt2, 23097, 1376
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.877562.smt2, 72224, 16896
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804909.smt2, 20507, 2438
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.791410.smt2, 13241, 1056
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.827909.smt2, 3653, 736
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.850857.smt2, 445979, 11410
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.617462.smt2, 887184, 91405
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/smtlib.1255382.smt2, 396, 138
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804859.smt2, 22398, 2693
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.785263.smt2, 833, 171
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.676734.smt2, 37587, 4089
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.616738.smt2, 887166, 91405
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804799.smt2, 20507, 2438
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.721202.smt2, 23303, 2795
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.610313.smt2, 26109, 5717
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.603489.smt2, 23097, 1376
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/smtlib.986439.smt2, 1463, 255
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.827918.smt2, 2730, 542
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0011/00001.smt2, 86645, 5227
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00988.smt2, 71280, 4896
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0015/00415.smt2, 71280, 4896
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00216.smt2, 1742058, 19746
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00612.smt2, 1683150, 19416
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0009/00262.smt2, 71280, 4896
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0015/00063.smt2, 445951, 10287
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.709340.smt2, 267314, 27959
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/bindag/x2015_09_10_16_52_58_059_1025230.smt_in.smt2, 15424, 1146
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00976.smt2, 1801949, 40051
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0016/00385.smt2, 1530897, 18541
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0012/00103.smt2, 1457418, 18096
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0001/00336.smt2, 2159905, 21946
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00974.smt2, 2819224, 25028
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0016/01051.smt2, 3706793, 28657
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00907.smt2, 2794198, 24918
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/bindag/x2015_09_10_16_53_23_402_1056443.smt_in.smt2, 13189, 72
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/bindag/x2015_09_10_16_52_59_148_1026367.smt_in.smt2, 7396, 1725
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0015/00370.smt2, 3794603, 28729
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_49_12_185_1139894.smt_in.smt2, 260, 25
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_49_08_984_1138184.smt_in.smt2, 423, 149
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_49_10_574_1139083.smt_in.smt2, 384, 149
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_49_54_538_1163396.smt_in.smt2, 2967, 701
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_50_17_492_1174718.smt_in.smt2, 10367, 669
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_47_29_606_1062913.smt_in.smt2, 3878, 1488
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/coinductive_list/x2015_09_10_17_08_11_362_2298485.smt_in.smt2, 244, 65
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/coinductive_list/x2015_09_10_16_56_53_794_1472451.smt_in.smt2, 5787, 1074
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/coinductive_list/x2015_09_10_17_10_49_239_2502629.smt_in.smt2, 7637, 827
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/coinductive_list/x2015_09_10_16_56_59_960_1476927.smt_in.smt2, 8146, 25
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/coinductive_list/x2015_09_10_16_56_55_355_1473654.smt_in.smt2, 6350, 1599
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_51_12_175_1297048.smt_in.smt2, 4718, 1061
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_42_733_1268157.smt_in.smt2, 3980, 485
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_34_053_1258476.smt_in.smt2, 1811, 690
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_25_866_1249226.smt_in.smt2, 2575, 769
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_51_11_093_1295855.smt_in.smt2, 3149, 874
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_51_04_264_1288669.smt_in.smt2, 4369, 1079
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_30_559_1254530.smt_in.smt2, 1811, 690
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_29_433_1253212.smt_in.smt2, 2183, 729
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_37_949_1262506.smt_in.smt2, 2183, 728
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_51_07_750_1292273.smt_in.smt2, 3068, 842
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_51_09_957_1294645.smt_in.smt2, 4454, 1031
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_32_881_1257158.smt_in.smt2, 2183, 729
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_31_780_1255844.smt_in.smt2, 1811, 690
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_41_573_1266805.smt_in.smt2, 4370, 549
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_28_337_1251891.smt_in.smt2, 1811, 688
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_47_858_1273387.smt_in.smt2, 3320, 812
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_44_227_1269493.smt_in.smt2, 3630, 414
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/distro/rbt_impl/x2015_09_10_16_56_45_052_1719495.smt_in.smt2, 12751, 2263
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/distro/gram_lang/x2015_09_10_16_55_40_790_1551865.smt_in.smt2, 5952, 888
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/gandl/stern_brocot_tree/x2015_09_10_16_52_18_764_1105013.smt_in.smt2, 7528, 219
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/distro/stream/x2015_09_10_16_47_52_499_1057641.smt_in.smt2, 98682, 3936


==> comparisonclasses6.txt <==
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-2.p, 43, 155
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP424-1.p, 7798, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP507-1.p, 43864, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP411-1.p, 43864, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP423-1.p, 43836, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL109-2.p, 22709, 512
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP509-1.p, 7775, 170
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO083-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO103-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP598-1.p, 220463, 5998
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP610-1.p, 220463, 5998
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP500-1.p, 219343, 5998
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP416-1.p, 8084, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT394-2.p, 11134, 475
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP418-1.p, 7798, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP409-1.p, 7783, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP014-1.p, 43836, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL075-2.p, 13922, 173
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT077-1.p, 165710, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT070-1.p, 165668, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT393-2.p, 165668, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL086-1.p, 1, 5
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP475-1.p, 197281, 8903
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT079-1.p, 165710, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP472-1.p, 197281, 8903
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP407-1.p, 8084, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL034-1.p, 22678, 2370
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP435-1.p, 43864, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-3.p, 43, 155
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL116-2.p, 22707, 512
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP440-1.p, 8100, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP432-1.p, 43836, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL006-1.p, 5472, 83
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP516-1.p, 6354, 441
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP518-1.p, 8084, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL073-1.p, 7280, 154
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO095-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL111-2.p, 90935, 512
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL033-1.p, 26570, 4347
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP511-1.p, 43837, 74
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP601-1.p, 215814, 10595
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP419-1.p, 8100, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP417-1.p, 43864, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL087-1.p, 5481, 1400
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP410-1.p, 8084, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP425-1.p, 8100, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP506-1.p, 8084, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO085-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP597-1.p, 215814, 10595
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP590-1.p, 220463, 5998
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP422-1.p, 8100, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP508-1.p, 6362, 1216
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP115-1.p, 11134, 488
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO105-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP441-1.p, 43836, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP517-1.p, 7783, 170
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP433-1.p, 7783, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO093-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP434-1.p, 8084, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP519-1.p, 43864, 74
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP510-1.p, 8076, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL032-1.p, 5465, 1485
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP406-1.p, 7783, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP408-1.p, 43864, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL047-1.p, 6472, 320
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO079-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO077-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP442-1.p, 7798, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT076-1.p, 165668, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT071-1.p, 165668, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT078-1.p, 165668, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL049-1.p, 27739, 4358
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL035-1.p, 33870, 2265
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL071-1.p, 7288, 141
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP473-1.p, 201883, 4925
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP499-1.p, 214720, 10595
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP439-1.p, 7798, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP437-1.p, 8100, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO099-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL113-2.p, 22707, 512
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL114-2.p, 22707, 512
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP430-1.p, 7798, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL003-1.p, 6711, 571
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP513-1.p, 7775, 170
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP514-1.p, 8076, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO097-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL004-1.p, 13798, 89
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP405-1.p, 43864, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO073-1.p, 43864, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL031-1.p, 6044, 901
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL043-1.p, 7254, 195
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP479-1.p, 201883, 4925
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT072-1.p, 165668, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL029-1.p, 571, 32
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL044-1.p, 7304, 143
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP470-1.p, 201883, 4925
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT075-1.p, 165710, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP413-1.p, 8100, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP414-1.p, 43836, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP505-1.p, 7783, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP466-1.p, 197281, 8903
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP593-1.p, 215814, 10595
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP421-1.p, 7798, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP426-1.p, 43836, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO081-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL069-1.p, 6488, 313
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP428-1.p, 8100, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO101-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL067-1.p, 7240, 77
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP116-1.p, 7028, 1817
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN552-1.p, 1622, 486
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL042-1.p, 6518, 585
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT074-1.p, 165668, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP502-1.p, 215814, 10595
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP476-1.p, 201883, 4925
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO072-1.p, 6362, 1216
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP403-1.p, 7783, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL039-1.p, 28078, 4586
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL030-1.p, 6716, 352
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP404-1.p, 8084, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP520-1.p, 6362, 439
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL115-2.p, 22693, 512
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT073-1.p, 165710, 49
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP431-1.p, 8100, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO075-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP436-1.p, 7798, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO091-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP438-1.p, 43836, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP512-1.p, 6354, 441
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP444-1.p, 43836, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP443-1.p, 8100, 51
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ROB033-1.p, 6383, 891
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP478-1.p, 197281, 8903
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL407-1.p, 116, 512
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP515-1.p, 43837, 74
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP117-1.p, 7028, 1817
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO107-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP429-1.p, 43836, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO089-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP427-1.p, 7798, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO087-1.p, 11769, 92
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP420-1.p, 43836, 257
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL137-1.p, 90935, 512
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN080-1.p, 3, 6
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP415-1.p, 7783, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP412-1.p, 7798, 415
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP614-1.p, 219343, 5998
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP503-1.p, 220463, 5998
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP469-1.p, 197281, 8903
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL085-1.p, 1, 5
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP467-1.p, 201883, 4925
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-2.p, 43, 155
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP424-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL134-1.p, 3176, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP423-1.p, 44136, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP507-1.p, 44124, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP411-1.p, 44124, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL109-2.p, 22709, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL141-1.p, 22709, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP509-1.p, 8102, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO083-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO103-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP598-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP500-1.p, 219400, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP416-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT394-2.p, 11942, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP418-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL086-1.p, 7028, 1817
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP409-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP014-1.p, 44136, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL075-2.p, 14054, 77
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT393-2.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT070-1.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT077-1.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP472-1.p, 201952, 4547
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP475-1.p, 201952, 4547
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT079-1.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP407-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP596-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP435-1.p, 44124, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-3.p, 43, 155
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL116-2.p, 22709, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP432-1.p, 44136, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP440-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL006-1.p, 5502, 67
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP516-1.p, 8102, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP518-1.p, 8110, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL073-1.p, 7310, 131
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO095-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ALG301-1.p, 11958, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL111-2.p, 90935, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT094-1.p, 5971, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL033-1.p, 26627, 4286
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP511-1.p, 44097, 6
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP589-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP606-1.p, 219400, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP419-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-1.p, 43, 155
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP417-1.p, 44124, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL087-1.p, 5511, 1361
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP410-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP425-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP506-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP608-1.p, 219400, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL132-1.p, 3176, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL135-1.p, 22709, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO085-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP422-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP616-1.p, 219400, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP508-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT083-1.p, 5971, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP590-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP115-1.p, 11942, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL140-1.p, 3176, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO105-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP441-1.p, 44136, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT092-1.p, 5971, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO030-1.p, 10101, 58
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP433-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP517-1.p, 8110, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ALG300-1.p, 11870, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO093-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP434-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL007-1.p, 8010, 809
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP609-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL110-2.p, 3176, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP510-1.p, 8102, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP600-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP519-1.p, 44124, 6
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL032-1.p, 5495, 1441
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP406-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP408-1.p, 44124, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL047-1.p, 6502, 296
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO079-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP442-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO077-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT078-1.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT076-1.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT071-1.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL071-1.p, 7318, 122
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP499-1.p, 219400, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP439-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL049-1.p, 27796, 4293
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL035-1.p, 33927, 2208
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO099-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP473-1.p, 201952, 4547
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP437-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL113-2.p, 22709, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL114-2.p, 22709, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL003-1.p, 6741, 541
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP513-1.p, 8102, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP430-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO097-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP514-1.p, 8102, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL004-1.p, 13798, 89
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP405-1.p, 44124, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP586-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL031-1.p, 6160, 792
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO073-1.p, 44124, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL043-1.p, 7284, 169
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT072-1.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL044-1.p, 7334, 122
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP604-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP479-1.p, 201952, 4547
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT075-1.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL029-1.p, 580, 17
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP470-1.p, 201952, 4547
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP413-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP414-1.p, 44136, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP505-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP466-1.p, 201952, 4547
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL012-1.p, 11570, 143
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP593-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP421-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO081-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP426-1.p, 44136, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL069-1.p, 6518, 289
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP428-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL067-1.p, 7270, 58
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO101-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT080-1.p, 5971, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP116-1.p, 11942, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN552-1.p, 1778, 620
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL138-1.p, 90935, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP612-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL042-1.p, 6548, 556
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT074-1.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO072-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP403-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP502-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL039-1.p, 28369, 4290
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL030-1.p, 6746, 328
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP476-1.p, 201952, 4547
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT073-1.p, 165711, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP520-1.p, 8110, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP404-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL115-2.p, 22709, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP431-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO075-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP436-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO091-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL112-2.p, 3176, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP438-1.p, 44136, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP512-1.p, 8102, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP444-1.p, 44136, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP443-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ROB033-1.p, 6383, 891
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT090-1.p, 5794, 17
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP478-1.p, 201952, 4547
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ALG302-1.p, 11942, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL407-1.p, 116, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP515-1.p, 44097, 6
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP117-1.p, 11942, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP602-1.p, 220520, 5631
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP429-1.p, 44136, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO107-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL139-1.p, 3176, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO089-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP427-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT088-1.p, 5794, 17
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO087-1.p, 11934, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP420-1.p, 44136, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN080-1.p, 3, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL137-1.p, 90935, 512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP415-1.p, 8110, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP412-1.p, 8126, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL085-1.p, 7028, 1817
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP469-1.p, 201952, 4547
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP467-1.p, 201952, 4547
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP592-1.p, 220520, 5631


==> comparisonclasses8.txt <==
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-2.p, 214, 1671
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP424-1.p, 155891, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP418-1.p, 155891, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT394-2.p, 216636, 9947
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP416-1.p, 164857, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-3.p, 214, 1671
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP409-1.p, 155666, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP440-1.p, 165145, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP407-1.p, 164857, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP410-1.p, 164857, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP419-1.p, 165145, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP422-1.p, 165145, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP506-1.p, 164857, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP425-1.p, 165145, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP508-1.p, 120244, 29081
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP434-1.p, 164857, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP433-1.p, 155666, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP406-1.p, 155666, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP442-1.p, 155891, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP439-1.p, 155891, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP437-1.p, 165145, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP430-1.p, 155891, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO074-1.p, 165364, 6
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL029-1.p, 5691, 476
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP505-1.p, 155666, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP413-1.p, 165145, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP421-1.p, 155891, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP428-1.p, 165145, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP403-1.p, 155666, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO072-1.p, 120244, 29081
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP431-1.p, 165145, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP404-1.p, 164857, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP436-1.p, 155891, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP443-1.p, 165145, 1273
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP427-1.p, 155891, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN080-1.p, 3, 6
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP412-1.p, 155891, 9107
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP415-1.p, 155666, 9107
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-2.p, 214, 1671
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP424-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP418-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT394-2.p, 238502, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP416-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-3.p, 214, 1671
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP409-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP407-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP440-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT094-1.p, 119251, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-1.p, 214, 1671
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP419-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP410-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT083-1.p, 119251, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP425-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP422-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP506-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP508-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT092-1.p, 119251, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP434-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP433-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP406-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP442-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP439-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP437-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP430-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO074-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL029-1.p, 5778, 191
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL012-1.p, 229794, 3077
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP413-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP505-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP421-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT080-1.p, 119251, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP428-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP403-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO072-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP404-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP431-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP436-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP443-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ALG302-1.p, 238502, 3
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP427-1.p, 165654, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN080-1.p, 3, 5
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP415-1.p, 165366, 4
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP412-1.p, 165654, 4


==> comparisontime2-smt.txt <==
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/list1.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/list2.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set5.smt2, 0.102432, 2.554795
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set9.smt2, 0.340102, 4.43454
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set20.smt2, 0.336837, 4.622708
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set8.smt2, 0.332942, 5.095061
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set7.smt2, 0.335849, 5.213579
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set11.smt2, 0.338802, 5.21959
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set15.smt2, 0.340944, 5.242348
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set16.smt2, 0.333301, 5.312135
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set10.smt2, 0.376578, 24.919369
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set12.smt2, 0.365521, 25.316278
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set19.smt2, 0.379337, 25.503801
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set13.smt2, 0.374477, 26.166468
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set6.smt2, 0.397194, 27.146715
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set14.smt2, 0.367249, 28.494663
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set18.smt2, 0.370105, 29.283871
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set17.smt2, 0.388446, 30.078415
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.1412484.smt2, 0.640903, 25.144073
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.1020603.smt2, 6.092071, 1214.070312
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.776553.smt2, 0.362346, 123.189888
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.651604.smt2, 0.1, 107.858673
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.1372277.smt2, 22.504635, 39.904167
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.933730.smt2, 7.025965, 154.384201
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.919546.smt2, 117.99987, 848.648315
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.1114186.smt2, 14.314242, 1175.051636
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.882073.smt2, 9.637104, 1015.926331
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.1322704.smt2, 54.396534, 1931.719849
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.609537.smt2, 9.179313, 332.300537
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.582034.smt2, 23.972805, 31.962456
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.569235.smt2, 192.236984, 545.965637
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.623522.smt2, 30.668831, 814.071899
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.800531.smt2, 2.275673, 964.915283
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.807433.smt2, 1.74564, 1735.800659
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1414475.smt2, 4.831621, 14.61399
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1170236.smt2, 0.892812, 8.38205
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.803156.smt2, 0.636478, 0.787941
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.731390.smt2, 8.149756, 279.629608
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1218012.smt2, 7.178992, 539.26239
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.704733.smt2, 757.400696, 803.808228
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.926296.smt2, 504.307037, 941.155151
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.1035245.smt2, 10.846826, 20.105761
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.876587.smt2, 15.337995, 15.902742
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.954931.smt2, 1.939915, 4.255132
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1201724.smt2, 491.166351, 530.781677
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.695627.smt2, 14.980123, 154.940048
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.963318.smt2, 2.470728, 634.269714
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.746151.smt2, 299.050598, 733.630676
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.683612.smt2, 70.563515, 849.383362
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.929770.smt2, 1.105375, 1.548893
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.684971.smt2, 1.681902, 26.59478
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.991834.smt2, 3.716676, 1722.956177
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.865562.smt2, 19.804586, 53.078678
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1218082.smt2, 4.929223, 165.965149
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.731542.smt2, 8.947795, 336.967468
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1211973.smt2, 349.783203, 818.907349
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.691515.smt2, 102.917305, 285.209839
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.684504.smt2, 1.31873, 7.767217
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.688460.smt2, 24.402023, 41.246212
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.701925.smt2, 3.17733, 65.055786
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.721476.smt2, 0.517448, 2.257217
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.901656.smt2, 13.713312, 32.833916
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1309928.smt2, 0.1, 0.247054
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.907764.smt2, 160.698486, 379.700592
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.704825.smt2, 554.469788, 651.079346
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.687986.smt2, 40.060055, 64.044868
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.691959.smt2, 130.990082, 973.390381
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.892671.smt2, 0.327459, 2.149304
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.687087.smt2, 665.103149, 1228.817627
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.552859.smt2, 61.917297, 763.415161
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.734512.smt2, 6.751965, 1433.413818
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.894174.smt2, 251.312973, 1018.248535
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.659278.smt2, 7.957609, 26.267214
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.908344.smt2, 0.363423, 0.431215
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.700066.smt2, 0.694057, 0.704958
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.696887.smt2, 0.211825, 0.585482
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.911849.smt2, 0.5442, 10.064883
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.915673.smt2, 0.417476, 4.13311
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.700371.smt2, 0.254425, 0.709616
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.879082.smt2, 24.980925, 228.221497
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.591457.smt2, 0.1, 0.224085
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.811979.smt2, 1.187732, 10.364913
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.692345.smt2, 84.638725, 89.091042
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.618004.smt2, 371.89798, 766.665222
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.892727.smt2, 0.338852, 2.31824
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.684275.smt2, 10.056853, 20.637234
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.911730.smt2, 0.568474, 11.999557
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.591301.smt2, 0.467447, 2.152299
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.582540.smt2, 0.415125, 4.94142
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.902122.smt2, 3.09141, 7.544115
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.585821.smt2, 0.1, 0.645715
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.901248.smt2, 75.277489, 209.551239
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.551517.smt2, 0.387441, 0.838585
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.915729.smt2, 0.482231, 3.792535
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.588197.smt2, 1.012028, 62.182041
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.580329.smt2, 0.285236, 1.038877
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.582890.smt2, 0.339149, 3.803301
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822041.smt2, 39.230736, 118.781471
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.876833.smt2, 24.318913, 231.185471
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.626085.smt2, 134.711655, 842.977661
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.690125.smt2, 0.330172, 67.227882
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.760436.smt2, 19.337061, 40.193649
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.626295.smt2, 26.001846, 167.534592
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/z3.721826.smt2, 6.933827, 7.424023
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.834137.smt2, 0.398183, 19.899242
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.998641.smt2, 55.078178, 156.736633
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.982844.smt2, 57.344135, 184.370468
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.905995.smt2, 0.317332, 83.130241
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.642123.smt2, 25.592501, 350.193695
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.609060.smt2, 0.292993, 0.303708
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.562359.smt2, 2.537177, 96.071701
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.775979.smt2, 1.955139, 3.376446
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.608797.smt2, 0.483875, 2.875085
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1177430.smt2, 1.940643, 17.511446
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.630466.smt2, 5.113272, 11.0277
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1170876.smt2, 41.91114, 811.443176
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1117002.smt2, 1.917427, 111.182632
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1113752.smt2, 2.52146, 66.433632
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.968096.smt2, 0.475397, 1.169302
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.728215.smt2, 0.794615, 6.160037
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1067668.smt2, 18.439184, 51.918407
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.679529.smt2, 2.832697, 17.470425
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.619948.smt2, 0.389244, 68.057632
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1020907.smt2, 0.124367, 0.187361
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.897425.smt2, 0.265029, 16.019758
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.816430.smt2, 0.359304, 0.498923
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.982646.smt2, 91.740364, 300.919495
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.575173.smt2, 0.1, 0.237537
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.986404.smt2, 72.999779, 145.693954
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.749073.smt2, 1.013593, 15.898465
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1172529.smt2, 0.285617, 15.375092
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.587354.smt2, 123.377785, 1461.613403
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1171244.smt2, 5.921757, 88.272209
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1153118.smt2, 1.883103, 87.125542
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.989773.smt2, 95.121346, 240.621063
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.928616.smt2, 0.1, 0.126913
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1199233.smt2, 13.589423, 152.989395
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.901817.smt2, 0.296563, 26.53269
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1237786.smt2, 301.013245, 746.292419
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.718896.smt2, 11.223489, 21.893568
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.775806.smt2, 1.087288, 2.077785
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.615550.smt2, 4.961866, 9.29453
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.623692.smt2, 0.538136, 2.744692
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.734002.smt2, 0.674859, 8.667484
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1116660.smt2, 0.286652, 0.937708
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1149951.smt2, 2.219874, 84.528236
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.998442.smt2, 47.192471, 253.123703
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1063074.smt2, 2.14129, 7.92234
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.775629.smt2, 1.063166, 2.165419
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1171042.smt2, 38.993259, 742.496033
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.833850.smt2, 1.654845, 857.635498
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1113729.smt2, 0.283819, 0.991301
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.989972.smt2, 57.489239, 106.421799
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.685844.smt2, 0.328715, 72.258675
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.623962.smt2, 0.329322, 0.359616
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1071655.smt2, 21.216442, 56.000977
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1053625.smt2, 0.469714, 1.58034
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.667663.smt2, 4.973432, 9.807508
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.743018.smt2, 3.519418, 7.479886
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/z3.721461.smt2, 0.847046, 2.260353
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.668163.smt2, 5.861852, 10.722861
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.613173.smt2, 0.22785, 0.232047
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.986202.smt2, 107.018196, 269.65744
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.674307.smt2, 8.123633, 23.598656
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1050896.smt2, 0.310369, 68.369408
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.810457.smt2, 1.392248, 47.711109
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.663883.smt2, 0.425006, 6.065905
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1116592.smt2, 107.608116, 229.829254
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.738363.smt2, 22.786638, 24.827112
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1238071.smt2, 217.006531, 384.556854
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.741509.smt2, 1.271921, 103.842018
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1171083.smt2, 15.090121, 301.365051
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661390.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.761957.smt2, 95.977135, 103.055824
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.633554.smt2, 4.745474, 392.430939
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661364.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.818924.smt2, 0.252608, 4.663054
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.606110.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661456.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.591822.smt2, 0.82693, 0.87446
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.605976.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661137.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.663922.smt2, 0.1, 0.607711
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.757333.smt2, 0.230898, 9.652734
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.744882.smt2, 0.135295, 9.942735
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.738828.smt2, 0.188692, 6.302027
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.738684.smt2, 0.213594, 10.9837
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.655988.smt2, 0.644951, 7.497758
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.592016.smt2, 27.102028, 671.650757
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.680877.smt2, 0.127243, 0.240756
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.644835.smt2, 20.376005, 983.976379
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.715856.smt2, 1.247455, 6.849957
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.610094.smt2, 0.831456, 55.68573
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661376.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.612429.smt2, 0.599398, 17.59539
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.715617.smt2, 5.22939, 8.375648
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.612560.smt2, 0.487618, 18.278753
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.648732.smt2, 108.590096, 115.728027
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.901559.smt2, 1.540973, 1715.558838
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.726568.smt2, 236.651718, 1068.725952
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.659666.smt2, 1.066152, 13.902048
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.625171.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.594530.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.715927.smt2, 0.117014, 1.48436
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661254.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.659693.smt2, 0.518899, 6.13376
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.618248.smt2, 0.470489, 0.542252
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.633143.smt2, 294.152191, 433.067657
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.748428.smt2, 4.061626, 71.995941
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.650496.smt2, 1.549568, 16.173361
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.654800.smt2, 2.189553, 14.845936
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.613881.smt2, 0.32016, 0.580715
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.786363.smt2, 0.655703, 0.658928
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.831436.smt2, 0.437804, 0.983649
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.693005.smt2, 14.924256, 231.179626
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.686801.smt2, 0.594244, 0.799676
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.736707.smt2, 0.134911, 0.142229
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.605935.smt2, 0.308302, 0.554766
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804735.smt2, 1.096102, 2.630202
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.802712.smt2, 1.931269, 8.483644
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.827995.smt2, 0.130757, 0.132566
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.827831.smt2, 0.122998, 0.13268
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.830653.smt2, 1.694609, 6.827872
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.909724.smt2, 0.243915, 0.443762
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.765012.smt2, 3.777849, 22.621351
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.688308.smt2, 5.424845, 9.886977
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.902579.smt2, 0.124593, 0.194815
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.998458.smt2, 49.156494, 1173.588257
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.783239.smt2, 9.946774, 180.978867
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804671.smt2, 1.040178, 2.589683
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.626329.smt2, 0.252664, 0.345017
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804607.smt2, 1.088384, 2.92697
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.601051.smt2, 0.246166, 0.324398
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.684764.smt2, 2.778463, 3.680079
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.764740.smt2, 0.823125, 81.103783
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.785399.smt2, 0.584388, 0.655847
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.628767.smt2, 0.258085, 0.344958
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804909.smt2, 0.78144, 2.682698
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.850857.smt2, 120.311615, 321.414642
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.617462.smt2, 777.541199, 1098.69043
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804859.smt2, 0.973653, 2.625765
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.616738.smt2, 860.677856, 885.820251
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.804799.smt2, 1.060997, 2.450081
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.603489.smt2, 0.222762, 0.366044
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.827918.smt2, 0.11205, 0.135085
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0011/00001.smt2, 0.414095, 5.708697
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00988.smt2, 0.449249, 3.871784
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0015/00415.smt2, 0.389398, 4.019213
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00216.smt2, 9.153979, 348.574158
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00612.smt2, 6.36926, 338.22345
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0009/00262.smt2, 0.427287, 4.400549
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0015/00063.smt2, 1.796739, 52.566471
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.709340.smt2, 65.947594, 1017.38501
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0016/00385.smt2, 8.253463, 369.306732
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0012/00103.smt2, 7.752353, 359.237274
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0001/00336.smt2, 11.239231, 504.192596
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00974.smt2, 20.698662, 1030.969727
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0016/01051.smt2, 29.943487, 921.922729
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00907.smt2, 19.627047, 1233.40271
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/bindag/x2015_09_10_16_53_23_402_1056443.smt_in.smt2, 2.798663, 345.171814
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/bindag/x2015_09_10_16_52_59_148_1026367.smt_in.smt2, 10.139143, 582.352966
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0015/00370.smt2, 19.224987, 1516.688599
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_49_12_185_1139894.smt_in.smt2, 0.46539, 98.501709
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_49_54_538_1163396.smt_in.smt2, 0.247825, 5.551532
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_50_17_492_1174718.smt_in.smt2, 0.510296, 297.90155
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_47_29_606_1062913.smt_in.smt2, 68.389275, 81.723999
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/coinductive_list/x2015_09_10_16_56_59_960_1476927.smt_in.smt2, 0.721266, 883.951843
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/coinductive_list/x2015_09_10_16_56_55_355_1473654.smt_in.smt2, 21.452274, 408.435486
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_51_12_175_1297048.smt_in.smt2, 9.950949, 14.568552
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_42_733_1268157.smt_in.smt2, 3.504017, 8.491191
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_34_053_1258476.smt_in.smt2, 4.909432, 5.681693
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_25_866_1249226.smt_in.smt2, 3.039725, 5.655087
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_51_04_264_1288669.smt_in.smt2, 6.911724, 10.861506
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_30_559_1254530.smt_in.smt2, 4.714973, 5.806643
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_29_433_1253212.smt_in.smt2, 3.035244, 6.301359
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_37_949_1262506.smt_in.smt2, 3.480919, 5.765699
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_51_09_957_1294645.smt_in.smt2, 5.775615, 14.364247
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_32_881_1257158.smt_in.smt2, 2.637275, 6.087265
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_31_780_1255844.smt_in.smt2, 4.07732, 6.865535
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_41_573_1266805.smt_in.smt2, 4.685635, 10.636916
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_28_337_1251891.smt_in.smt2, 3.246633, 7.019006
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_47_858_1273387.smt_in.smt2, 2.270166, 7.71742
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_50_44_227_1269493.smt_in.smt2, 1.819143, 7.622174
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/distro/stream/x2015_09_10_16_47_52_499_1057641.smt_in.smt2, 15.938594, 1470.883667
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/misc/set4.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.813813.smt2, 118.356346, 94.30497
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.1058798.smt2, 50.451107, 2.61687
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/smtlib.599538.smt2, 18.889742, 12.16612
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.867117.smt2, 147.094971, 78.779449
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.806179.smt2, 44.485863, 21.023861
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TypeSafe/uf.813462.smt2, 1453.344727, 28.540098
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.562252.smt2, 100.353012, 12.033286
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/StrongNorm/uf.581747.smt2, 57.788166, 1.14031
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.815463.smt2, 12.004833, 4.924405
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1178203.smt2, 11.419292, 0.341556
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.624259.smt2, 23.579891, 3.60759
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.696005.smt2, 1.633375, 0.2604
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.598253.smt2, 0.258666, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1302144.smt2, 18.29096, 9.965981
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.699027.smt2, 4.103577, 0.83146
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.910148.smt2, 578.706482, 270.57196
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768187.smt2, 527.647583, 88.431854
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768393.smt2, 472.720215, 30.767471
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1414080.smt2, 0.6132, 0.149655
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1201896.smt2, 519.744141, 321.075104
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.942939.smt2, 7.845962, 3.135645
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.696164.smt2, 0.624123, 0.382345
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.711399.smt2, 852.962402, 845.009155
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768383.smt2, 427.09848, 92.55014
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.741533.smt2, 3.172533, 0.707415
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768401.smt2, 472.921112, 81.940056
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.698861.smt2, 22.627039, 0.71233
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.717973.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.711480.smt2, 0.177403, 0.147553
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.685203.smt2, 0.476289, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768411.smt2, 506.883057, 36.589222
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.752173.smt2, 4.881415, 0.7349
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.718080.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.1442043.smt2, 84.396667, 2.218469
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768287.smt2, 558.450989, 101.464836
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.688699.smt2, 4.746736, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.768421.smt2, 409.441864, 66.504349
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.802748.smt2, 16.864216, 9.484671
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.698476.smt2, 125.51104, 107.685089
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/smtlib.701781.smt2, 58.727856, 11.45393
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.692141.smt2, 6.300511, 1.341221
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Fundamental_Theorem_Algebra/uf.598357.smt2, 1.247159, 0.55654
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.691615.smt2, 23.594162, 1.337487
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.699428.smt2, 12.667249, 0.759682
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.711624.smt2, 29.495565, 1.304845
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822558.smt2, 228.43129, 21.141491
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.696576.smt2, 0.78448, 0.666353
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.551187.smt2, 5.458696, 0.325319
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822512.smt2, 199.330719, 13.810472
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.603538.smt2, 601.168152, 39.736862
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.585395.smt2, 0.380512, 0.236143
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.695935.smt2, 10.824538, 0.578993
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.635705.smt2, 23.002449, 17.059589
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822895.smt2, 152.518936, 8.778054
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.581740.smt2, 1013.216248, 438.021088
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.555113.smt2, 2.569547, 1.858015
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822470.smt2, 202.696106, 17.846434
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.694777.smt2, 2.997171, 2.027164
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.613631.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.613795.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.698233.smt2, 10.812396, 0.664901
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822720.smt2, 169.725845, 7.768645
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822534.smt2, 198.40741, 12.286913
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822490.smt2, 208.289474, 13.542059
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.822289.smt2, 239.790054, 12.023015
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/FFT/uf.909033.smt2, 0.241862, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.618166.smt2, 11.25473, 2.792506
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1116374.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1113599.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.966336.smt2, 0.430594, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1171060.smt2, 48.810596, 5.757833
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.999228.smt2, 0.442335, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.653360.smt2, 71.218651, 35.814323
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1068690.smt2, 0.363372, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.556361.smt2, 69.281754, 1.089674
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.801226.smt2, 1.314197, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.663809.smt2, 0.143998, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.909226.smt2, 3.85444, 1.209847
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.688334.smt2, 7.259755, 3.31039
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1020552.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1113647.smt2, 81.393982, 55.898273
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.800999.smt2, 0.31359, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.556043.smt2, 78.188576, 1.134232
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.954879.smt2, 0.434967, 0.123991
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.936401.smt2, 0.346403, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1046209.smt2, 0.57838, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.557001.smt2, 209.672455, 3.966211
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.906117.smt2, 1.483286, 0.279058
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.652732.smt2, 67.684662, 43.159664
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.631037.smt2, 0.149787, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.816121.smt2, 0.166795, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.556684.smt2, 148.439804, 4.277399
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.940235.smt2, 0.519949, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1020858.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1020880.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.993850.smt2, 0.623554, 0.141997
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.828950.smt2, 0.213183, 0.138409
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.664329.smt2, 0.135256, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1116572.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.602059.smt2, 167.866882, 1.720037
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.946488.smt2, 0.329187, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.684053.smt2, 12.231053, 2.669002
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1072485.smt2, 1.245346, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1020827.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.557321.smt2, 194.354828, 4.74268
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.1173042.smt2, 44.878315, 1.061413
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.954699.smt2, 0.547405, 0.376581
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.653907.smt2, 68.798859, 35.599445
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.1113392.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/uf.605093.smt2, 196.574417, 1.481813
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Hoare/smtlib.664427.smt2, 0.157462, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.616068.smt2, 64.413094, 16.826864
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.667814.smt2, 0.779587, 0.195488
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.665845.smt2, 0.119874, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.674591.smt2, 1.333046, 0.115803
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.709540.smt2, 7.873275, 4.921837
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.597222.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.651451.smt2, 0.141676, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.818657.smt2, 0.511101, 0.137774
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.631268.smt2, 0.289005, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.596948.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.691466.smt2, 83.964256, 12.109343
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.617101.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.589631.smt2, 0.103775, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.824249.smt2, 125.110603, 28.3866
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.818858.smt2, 42.202347, 9.42745
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.616970.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.673275.smt2, 1244.46936, 80.85096
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.631396.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.651519.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.661014.smt2, 233.089172, 92.285286
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.613896.smt2, 65.9842, 16.732004
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.603470.smt2, 0.464007, 0.11181
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.630528.smt2, 55.472168, 12.545321
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.797131.smt2, 7.218014, 4.486055
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.665907.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.594402.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.596537.smt2, 0.154409, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.815651.smt2, 14.311125, 1.168548
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.625043.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.589320.smt2, 0.176413, 0.147236
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.618437.smt2, 1.124609, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.667915.smt2, 0.586564, 0.122055
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.649425.smt2, 0.155059, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.603598.smt2, 0.347677, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.681907.smt2, 311.454376, 107.13472
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.654008.smt2, 3.618825, 0.388043
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.792865.smt2, 412.657776, 1.305964
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.728141.smt2, 0.519659, 0.187372
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.742991.smt2, 331.891357, 188.918213
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.649496.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/TwoSquares/uf.633407.smt2, 687.072266, 447.841217
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.829230.smt2, 1.726544, 0.279316
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/uf.791985.smt2, 83.841263, 13.961637
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.611586.smt2, 1.352732, 1.093938
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/uf.624052.smt2, 45.821934, 17.041803
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.828874.smt2, 1.415906, 0.48989
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.779139.smt2, 0.172896, 0.114919
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.592411.smt2, 0.119993, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.589172.smt2, 0.103874, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.618057.smt2, 44.231873, 5.278066
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.678332.smt2, 0.809903, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.599737.smt2, 25.326336, 5.23403
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/uf.570239.smt2, 46.61721, 2.384337
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/NS_Shared/smtlib.791692.smt2, 92.15213, 16.049637
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.590108.smt2, 5.18892, 0.288233
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/z3.725873.smt2, 1.839999, 0.248765
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/z3.727181.smt2, 1.544052, 0.152136
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.811467.smt2, 3.177865, 1.870705
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/z3.726293.smt2, 1.615791, 0.152278
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.727701.smt2, 1.519084, 0.281159
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.717490.smt2, 1.734022, 0.228073
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.581429.smt2, 482.838196, 25.208517
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.575313.smt2, 1299.539673, 109.482292
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.681993.smt2, 4.142305, 0.173487
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.576577.smt2, 0.489198, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.657312.smt2, 1171.692993, 15.030834
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.724800.smt2, 1.457025, 0.163618
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.572477.smt2, 407.190033, 24.754301
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/z3.726701.smt2, 1.359704, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.723857.smt2, 1.776425, 0.232414
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.618663.smt2, 1620.747803, 0.456626
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.789846.smt2, 473.427032, 24.838284
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/z3.726718.smt2, 1.890611, 0.156478
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.712064.smt2, 1.625413, 0.200975
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.726675.smt2, 1.928685, 0.177478
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.735239.smt2, 0.158191, 0.141008
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.718486.smt2, 2.287603, 0.234618
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.761827.smt2, 0.67579, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/smtlib.593655.smt2, 12.637656, 0.292358
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.710903.smt2, 1.76283, 0.644851
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.580893.smt2, 1170.302612, 65.716743
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.584674.smt2, 1264.047485, 68.543411
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.588787.smt2, 1106.471924, 55.051235
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/Arrow_Order/uf.571990.smt2, 845.710388, 65.145439
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.598825.smt2, 4.108438, 0.389966
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.661809.smt2, 10.960087, 1.577128
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.678990.smt2, 3.296465, 0.957247
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.598602.smt2, 223.56044, 5.225961
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.933436.smt2, 1690.630859, 9.070982
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.783379.smt2, 17.556208, 4.49408
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.785309.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.608644.smt2, 7.028168, 0.59598
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.785217.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.678944.smt2, 11.796317, 3.972844
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.740127.smt2, 1.212822, 0.522852
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.1157409.smt2, 261.010101, 3.148896
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.787822.smt2, 1.02459, 0.494285
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.785353.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.654832.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.890192.smt2, 676.226562, 11.492366
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.877883.smt2, 10.975531, 0.526011
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/smtlib.1255501.smt2, 1.062117, 0.199214
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/smtlib.984268.smt2, 1.292492, 1.170228
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.705934.smt2, 1.319283, 0.489867
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.877562.smt2, 693.157104, 12.332338
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.791410.smt2, 0.680738, 0.127404
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.827909.smt2, 0.1382, 0.101913
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/smtlib.1255382.smt2, 2.968127, 0.27247
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.785263.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.676734.smt2, 79.622025, 0.961475
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.721202.smt2, 1.178981, 0.505372
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/uf.610313.smt2, 6.703517, 0.552327
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/sledgehammer/QEpres/smtlib.986439.smt2, 1.424834, 1.085425
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/bindag/x2015_09_10_16_52_58_059_1025230.smt_in.smt2, 22.891148, 1.643657
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20190906-CLEARSY/0023/00976.smt2, 958.023071, 445.01413
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_49_08_984_1138184.smt_in.smt2, 0.186004, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/hamming_stream/x2015_09_10_16_49_10_574_1139083.smt_in.smt2, 0.577774, 0.161699
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/coinductive_list/x2015_09_10_17_08_11_362_2298485.smt_in.smt2, 0.1, 0.1
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/coinductive_list/x2015_09_10_16_56_53_794_1472451.smt_in.smt2, 897.559448, 538.86615
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/coinductive_list/x2015_09_10_17_10_49_239_2502629.smt_in.smt2, 633.851868, 191.504974
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_51_11_093_1295855.smt_in.smt2, 9.567735, 7.481716
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/afp/huffman/x2015_09_10_16_51_07_750_1292273.smt_in.smt2, 8.709674, 8.158042
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/distro/rbt_impl/x2015_09_10_16_56_45_052_1719495.smt_in.smt2, 18.940481, 9.114315
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/distro/gram_lang/x2015_09_10_16_55_40_790_1551865.smt_in.smt2, 15.739574, 0.925569
Filename: /home/hleiding/SPASS-SMTTESTS-1/SPASS/Trunk/SUPERLOG/Examples/SMT/non-incremental/UF/20170428-Barrett/cdt-cade2015/nada/gandl/stern_brocot_tree/x2015_09_10_16_52_18_764_1105013.smt_in.smt2, 11.455029, 2.5326


==> comparisontime6.txt <==
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP424-1.p, 0.1, 0.316073
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP507-1.p, 0.1, 7.208187
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP411-1.p, 0.1, 7.316819
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP423-1.p, 0.1, 7.470949
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP509-1.p, 0.312333, 55.251141
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO083-1.p, 1.133599, 200.501907
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO103-1.p, 0.830859, 217.333664
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP598-1.p, 263.808655, 1627.326904
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP610-1.p, 433.075928, 1709.602905
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP500-1.p, 236.846085, 1804.792114
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP416-1.p, 0.1, 0.611961
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT394-2.p, 0.139919, 1.725657
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP418-1.p, 0.1, 0.587594
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP409-1.p, 0.1, 0.512075
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP014-1.p, 0.1, 19.717506
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL075-2.p, 15.383229, 209.317368
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT077-1.p, 0.1, 410.304504
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT070-1.p, 0.1, 423.777863
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT393-2.p, 0.1, 470.014923
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL086-1.p, 0.1, 757.639221
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP475-1.p, 584.67395, 1167.819092
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT079-1.p, 0.1, 500.317871
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP472-1.p, 292.069519, 1460.265625
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP407-1.p, 0.1, 0.554087
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP435-1.p, 0.1, 13.587041
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP440-1.p, 0.1, 0.604707
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP432-1.p, 0.1, 15.093403
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP516-1.p, 3.616817, 69.199051
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP518-1.p, 0.1, 63.381027
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL073-1.p, 0.330769, 87.969223
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO095-1.p, 1.100877, 180.682007
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL033-1.p, 115.142937, 1166.508667
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP511-1.p, 0.100017, 1665.047607
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP601-1.p, 661.097595, 1754.554199
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP419-1.p, 0.1, 0.503162
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP417-1.p, 0.1, 12.817394
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL087-1.p, 5.82239, 53.481766
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP410-1.p, 0.1, 0.794667
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP425-1.p, 0.1, 0.473831
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP506-1.p, 0.1, 0.588467
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO085-1.p, 1.058402, 136.725937
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP597-1.p, 717.394714, 1671.17981
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP590-1.p, 416.513641, 1664.04834
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP422-1.p, 0.1, 0.531945
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP115-1.p, 1.390122, 1.624476
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO105-1.p, 1.155045, 154.34671
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP441-1.p, 0.1, 12.609436
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP517-1.p, 0.257021, 70.642014
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP433-1.p, 0.1, 0.587091
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO093-1.p, 1.097374, 146.338318
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP434-1.p, 0.1, 0.456198
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP519-1.p, 0.1, 1634.817505
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP510-1.p, 0.1, 54.034813
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL032-1.p, 7.314237, 45.314514
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP406-1.p, 0.1, 0.620186
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP408-1.p, 0.1, 12.346702
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL047-1.p, 0.605772, 48.792416
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO079-1.p, 0.892655, 115.333496
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO077-1.p, 1.166746, 204.776367
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP442-1.p, 0.1, 0.628464
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT076-1.p, 0.1, 449.947845
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT071-1.p, 0.1, 491.620117
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT078-1.p, 0.1, 684.548706
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL049-1.p, 72.936272, 1125.781494
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL035-1.p, 33.782845, 1319.640259
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL071-1.p, 0.176797, 100.24585
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP473-1.p, 115.206459, 1241.359253
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP499-1.p, 993.094727, 1627.850464
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP439-1.p, 0.1, 0.561738
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP437-1.p, 0.1, 0.518095
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO099-1.p, 0.919289, 198.975693
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP430-1.p, 0.1, 0.564516
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL003-1.p, 2.050592, 49.072308
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP513-1.p, 0.308207, 63.55547
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP514-1.p, 0.1, 58.577137
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO097-1.p, 0.977392, 158.108536
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL004-1.p, 14.760362, 177.745483
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP405-1.p, 0.1, 19.980577
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO073-1.p, 0.1, 12.314999
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL043-1.p, 0.459088, 84.747017
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP479-1.p, 203.611526, 1313.071167
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT072-1.p, 0.1, 581.586304
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL029-1.p, 0.1, 0.1
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL044-1.p, 0.209294, 90.901825
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP470-1.p, 211.678665, 1132.488892
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT075-1.p, 0.1, 454.534302
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP413-1.p, 0.1, 0.510419
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP414-1.p, 0.1, 11.957726
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP505-1.p, 0.1, 0.488741
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP466-1.p, 360.075226, 1450.162476
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP593-1.p, 651.437012, 1588.703979
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP421-1.p, 0.1, 0.547317
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP426-1.p, 0.1, 13.594099
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO081-1.p, 1.076863, 128.094666
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL069-1.p, 0.551372, 39.184967
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP428-1.p, 0.1, 0.433757
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO101-1.p, 0.855475, 117.036018
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL067-1.p, 0.1, 95.501938
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN552-1.p, 2.353441, 69.569687
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL042-1.p, 1.712313, 42.67194
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT074-1.p, 0.1, 644.557373
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP502-1.p, 976.273987, 1464.753906
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP476-1.p, 87.456581, 1096.976685
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO072-1.p, 0.604049, 0.771142
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP403-1.p, 0.1, 0.569349
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL039-1.p, 87.472488, 1296.537476
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL030-1.p, 0.52647, 38.613087
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP404-1.p, 0.1, 0.530434
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP520-1.p, 3.684207, 66.564613
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT073-1.p, 0.1, 562.546021
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP431-1.p, 0.1, 0.458546
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO075-1.p, 1.045544, 125.587395
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP436-1.p, 0.1, 0.574303
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO091-1.p, 1.000178, 123.963394
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP438-1.p, 0.1, 10.688478
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP512-1.p, 3.21944, 64.840401
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP444-1.p, 0.1, 8.937384
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP443-1.p, 0.1, 0.547129
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP478-1.p, 761.747131, 1392.172852
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP515-1.p, 0.1, 1645.628784
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO107-1.p, 1.168316, 148.097427
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP429-1.p, 0.1, 11.175001
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO089-1.p, 1.149442, 137.056366
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP427-1.p, 0.1, 0.469902
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO087-1.p, 1.090492, 161.903458
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP420-1.p, 0.1, 19.268473
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN080-1.p, 0.1, 0.1
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP415-1.p, 0.1, 0.56623
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP412-1.p, 0.1, 0.509737
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP614-1.p, 286.104156, 1712.80481
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP503-1.p, 770.744141, 1755.801514
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP469-1.p, 734.507141, 1312.785645
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL085-1.p, 0.1, 625.744446
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP467-1.p, 164.290543, 895.590515
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP424-1.p, 0.1, 0.313065
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP423-1.p, 0.1, 7.172898
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP507-1.p, 0.1, 7.355842
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP411-1.p, 0.1, 7.394467
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP509-1.p, 0.1, 60.458168
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO083-1.p, 0.1, 185.195618
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO103-1.p, 0.1, 198.888519
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP598-1.p, 109.86747, 1398.505249
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP500-1.p, 72.633598, 1581.91748
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP416-1.p, 0.1, 0.566383
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT394-2.p, 0.1, 1.873704
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP418-1.p, 0.1, 0.599771
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP409-1.p, 0.1, 0.616126
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP014-1.p, 0.1, 20.231796
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL075-2.p, 7.267796, 204.15976
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT393-2.p, 0.1, 396.153229
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT070-1.p, 0.1, 486.746887
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT077-1.p, 0.1, 581.996155
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP472-1.p, 60.370861, 891.151306
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP475-1.p, 90.066177, 926.961487
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT079-1.p, 0.1, 594.40564
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP407-1.p, 0.1, 0.565734
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP596-1.p, 65.762955, 1465.801758
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP435-1.p, 0.1, 11.921714
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP432-1.p, 0.1, 9.558444
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP440-1.p, 0.1, 0.589953
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP516-1.p, 0.1, 73.032249
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP518-1.p, 0.1, 68.174133
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL073-1.p, 0.276549, 109.721344
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO095-1.p, 0.1, 182.817612
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ALG301-1.p, 0.1, 103.418098
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT094-1.p, 0.1, 0.717909
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL033-1.p, 131.50119, 1112.004517
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP511-1.p, 0.1, 1542.669556
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP589-1.p, 88.131142, 1669.356201
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP606-1.p, 112.026482, 1732.783081
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP419-1.p, 0.1, 0.548233
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP417-1.p, 0.1, 12.747281
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL087-1.p, 5.027294, 49.687126
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP410-1.p, 0.1, 0.575747
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP425-1.p, 0.1, 0.599316
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP506-1.p, 0.1, 0.583557
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP608-1.p, 70.865227, 1546.754883
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO085-1.p, 0.1, 149.203827
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP422-1.p, 0.1, 0.518433
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP616-1.p, 99.421959, 1251.923706
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP508-1.p, 0.1, 0.648117
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT083-1.p, 0.1, 0.660866
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP590-1.p, 90.262161, 1668.111084
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP115-1.p, 0.1, 1.357601
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO105-1.p, 0.1, 128.059662
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP441-1.p, 0.1, 13.077582
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT092-1.p, 0.1, 0.784104
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO030-1.p, 20.715357, 178.95253
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP433-1.p, 0.1, 0.521529
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP517-1.p, 0.1, 71.916092
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ALG300-1.p, 0.1, 200.764221
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO093-1.p, 0.1, 145.161774
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP434-1.p, 0.1, 0.491476
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP609-1.p, 61.891682, 1342.355835
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP510-1.p, 0.1, 63.457577
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP600-1.p, 76.339317, 1486.673584
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP519-1.p, 0.1, 1586.370728
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL032-1.p, 6.282221, 40.880795
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP406-1.p, 0.1, 0.568623
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP408-1.p, 0.1, 15.064371
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL047-1.p, 0.541971, 45.869762
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO079-1.p, 0.1, 134.929596
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP442-1.p, 0.1, 0.579512
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO077-1.p, 0.1, 217.319778
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT078-1.p, 0.1, 544.6745
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT076-1.p, 0.1, 547.02478
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT071-1.p, 0.1, 510.095734
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL071-1.p, 0.177427, 84.275139
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP499-1.p, 123.724289, 1531.425781
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP439-1.p, 0.1, 0.482067
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL049-1.p, 89.58358, 1238.621704
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL035-1.p, 39.975777, 1360.770874
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO099-1.p, 0.1, 202.300003
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP473-1.p, 112.372086, 1377.055664
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP437-1.p, 0.1, 0.52458
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL003-1.p, 1.910215, 53.414349
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP513-1.p, 0.1, 71.454041
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP430-1.p, 0.1, 0.541811
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO097-1.p, 0.1, 168.061722
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP514-1.p, 0.1, 67.002197
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL004-1.p, 13.835302, 176.783981
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP405-1.p, 0.1, 13.649545
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP586-1.p, 76.19278, 1838.57959
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO073-1.p, 0.1, 13.552998
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL043-1.p, 0.292133, 89.207672
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT072-1.p, 0.1, 676.660034
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL044-1.p, 0.182334, 94.850349
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP604-1.p, 78.116653, 1741.024414
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP479-1.p, 86.332375, 1621.238037
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT075-1.p, 0.1, 481.322327
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL029-1.p, 0.1, 0.1
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP470-1.p, 105.719727, 1334.166626
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP413-1.p, 0.1, 0.56176
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP414-1.p, 0.1, 12.908699
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP505-1.p, 0.1, 0.546601
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP466-1.p, 75.986786, 1149.690063
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL012-1.p, 0.1, 1.864655
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP593-1.p, 67.492615, 1466.202271
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP421-1.p, 0.1, 0.45863
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO081-1.p, 0.1, 113.538857
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP426-1.p, 0.1, 18.816172
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL069-1.p, 0.525354, 51.52845
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP428-1.p, 0.1, 0.589289
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL067-1.p, 0.1, 84.135818
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO101-1.p, 0.1, 123.786636
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT080-1.p, 0.1, 0.658084
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP116-1.p, 0.1, 1.676296
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN552-1.p, 1.704589, 87.701019
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP612-1.p, 111.432327, 1665.805542
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL042-1.p, 1.652041, 45.623642
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT074-1.p, 0.1, 463.277313
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO072-1.p, 0.1, 0.54692
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP403-1.p, 0.1, 0.531635
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP502-1.p, 80.425659, 1645.718506
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL039-1.p, 75.933357, 1318.370483
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL030-1.p, 0.397815, 39.102066
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP476-1.p, 54.23185, 1395.79248
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT073-1.p, 0.1, 575.672607
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP520-1.p, 0.1, 60.615364
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP404-1.p, 0.1, 0.564383
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP431-1.p, 0.1, 0.52757
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO075-1.p, 0.1, 132.297272
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP436-1.p, 0.1, 0.558489
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO091-1.p, 0.1, 103.229118
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP438-1.p, 0.1, 11.179119
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP512-1.p, 0.1, 69.399445
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP444-1.p, 0.1, 12.261328
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP443-1.p, 0.1, 0.51923
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP478-1.p, 132.980453, 1321.819336
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ALG302-1.p, 0.1, 1.615505
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP515-1.p, 0.1, 1617.892578
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP117-1.p, 0.1, 1.718229
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP602-1.p, 122.333794, 1730.923096
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP429-1.p, 0.1, 11.776718
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO107-1.p, 0.1, 186.229553
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO089-1.p, 0.1, 137.664444
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP427-1.p, 0.1, 0.769832
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO087-1.p, 0.1, 164.254349
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP420-1.p, 0.1, 15.45727
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN080-1.p, 0.1, 0.1
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP415-1.p, 0.1, 0.507805
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP412-1.p, 0.1, 0.556251
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP469-1.p, 100.210846, 1232.358154
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP467-1.p, 65.013107, 679.603271
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP592-1.p, 189.093018, 650.699646
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-2.p, 2.044644, 0.1
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL109-2.p, 1303.559937, 10.335824
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL034-1.p, 1731.00293, 1294.729492
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-3.p, 1.817118, 0.1
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL116-2.p, 1300.68103, 17.921362
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL006-1.p, 174.261429, 48.562595
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL111-2.p, 1194.787476, 414.015839
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP508-1.p, 0.99185, 0.601021
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL113-2.p, 1490.011108, 17.37142
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL114-2.p, 1446.684692, 13.449109
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL031-1.p, 2.636652, 0.766518
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP116-1.p, 314.506897, 2.104085
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL115-2.p, 1736.517578, 15.851109
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ROB033-1.p, 761.440674, 132.455643
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL407-1.p, 1233.952515, 0.1
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP117-1.p, 653.945496, 1.901366
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL137-1.p, 1442.699219, 388.592957
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-2.p, 1.925795, 0.1
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL134-1.p, 1297.008789, 0.550757
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL109-2.p, 1377.324219, 10.070426
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL141-1.p, 1315.701538, 10.051165
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL086-1.p, 335.813477, 1.919349
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-3.p, 2.125538, 0.1
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL116-2.p, 1145.61145, 16.344662
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL006-1.p, 69.104172, 50.558838
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL111-2.p, 1204.989258, 204.104309
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-1.p, 1.904965, 0.1
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL132-1.p, 1199.546387, 1.048911
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL135-1.p, 1286.354126, 58.49868
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL140-1.p, 1319.255371, 0.78584
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL007-1.p, 7.836605, 1.822937
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL110-2.p, 1163.859497, 0.910094
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL113-2.p, 1269.205322, 46.309933
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL114-2.p, 1256.041626, 15.739347
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL031-1.p, 2.527492, 0.728397
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL138-1.p, 1317.437256, 270.604156
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL115-2.p, 1362.578491, 19.793646
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL112-2.p, 1201.582642, 0.91781
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ROB033-1.p, 779.154114, 135.251617
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT090-1.p, 70.383247, 56.07428
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL407-1.p, 1180.851318, 0.1
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL139-1.p, 1264.838623, 0.93191
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT088-1.p, 84.422806, 49.077374
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LCL137-1.p, 1282.424927, 285.042328
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL085-1.p, 268.168854, 1.768738


==> comparisontime8.txt <==
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP424-1.p, 13.484152, 827.189636
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP418-1.p, 45.796261, 505.954834
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT394-2.p, 101.205963, 601.572815
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP416-1.p, 4.461297, 873.775635
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP409-1.p, 36.108444, 480.241425
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP440-1.p, 4.240721, 846.108704
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP407-1.p, 3.964516, 1027.538574
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP410-1.p, 3.486027, 538.863037
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP419-1.p, 3.905952, 934.08197
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP422-1.p, 3.541775, 694.956482
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP506-1.p, 6.528561, 799.281067
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP425-1.p, 3.866839, 1067.981201
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP508-1.p, 905.770203, 1048.467285
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP434-1.p, 7.388609, 931.755554
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP433-1.p, 48.626587, 1047.317261
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP406-1.p, 38.733547, 988.770935
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP442-1.p, 36.986073, 714.038818
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP439-1.p, 23.835865, 910.27887
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP437-1.p, 4.058983, 704.745667
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP430-1.p, 49.279388, 720.012207
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO074-1.p, 0.1, 795.727417
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL029-1.p, 0.237864, 0.515997
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP505-1.p, 66.595924, 757.093689
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP413-1.p, 4.642432, 939.336243
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP421-1.p, 46.857323, 1172.506592
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP428-1.p, 4.415015, 881.317871
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP403-1.p, 39.81599, 950.823364
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO072-1.p, 833.493286, 1094.952026
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP431-1.p, 4.229278, 1116.752075
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP404-1.p, 3.690017, 1388.061768
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP436-1.p, 84.289307, 1309.037109
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP443-1.p, 3.832531, 866.492188
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP427-1.p, 61.999218, 1081.906982
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN080-1.p, 0.1, 1.002979
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP412-1.p, 19.786253, 587.387329
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP415-1.p, 18.268801, 1004.908691
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP424-1.p, 0.1, 772.862366
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP418-1.p, 0.1, 498.267639
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT394-2.p, 0.1, 548.44873
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP416-1.p, 0.1, 883.7229
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP409-1.p, 0.1, 604.4104
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP407-1.p, 0.1, 727.653381
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP440-1.p, 0.1, 804.045349
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT094-1.p, 0.1, 87.641609
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP419-1.p, 0.1, 595.737305
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP410-1.p, 0.1, 652.779175
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT083-1.p, 0.1, 117.092972
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP425-1.p, 0.1, 693.702698
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP422-1.p, 0.1, 758.511475
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP506-1.p, 0.1, 844.097839
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP508-1.p, 0.1, 895.40033
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT092-1.p, 0.1, 137.273651
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP434-1.p, 0.1, 1019.444824
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP433-1.p, 0.1, 1098.367432
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP406-1.p, 0.1, 996.834595
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP442-1.p, 0.1, 590.767761
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP439-1.p, 0.1, 884.915161
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP437-1.p, 0.1, 1072.672119
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP430-1.p, 0.1, 989.576843
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO074-1.p, 0.1, 1049.040161
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL029-1.p, 0.1, 0.536158
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL012-1.p, 20.11138, 538.563782
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP413-1.p, 0.1, 838.90802
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP505-1.p, 0.1, 875.090393
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP421-1.p, 0.1, 1025.688477
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/LAT080-1.p, 0.1, 246.882919
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP428-1.p, 0.1, 835.095642
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP403-1.p, 0.1, 584.529663
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/BOO072-1.p, 0.1, 830.171997
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP404-1.p, 0.1, 792.034668
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP431-1.p, 0.1, 760.897156
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP436-1.p, 0.1, 1250.200073
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP443-1.p, 0.1, 945.591003
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/ALG302-1.p, 0.1, 651.323975
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP427-1.p, 0.1, 745.848999
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/SYN080-1.p, 0.1, 0.849436
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP415-1.p, 0.1, 650.493286
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/GRP412-1.p, 0.1, 696.075378
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-2.p, 870.541199, 0.1
Filename: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-3.p, 975.476257, 0.1
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-2.p, 929.104126, 0.1
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-3.p, 1057.857178, 0.1
Filename NoIneqs: /home/hleiding/SPASS/Trunk/SUPERLOG/Examples/TPTP/Problems/UEQ/COL058-1.p, 1422.955444, 0.1

